Diffuse interstellar bands in the HII region M17: Insights into their relation with the total-to-selective visual extinction $R_V$

Diffuse interstellar bands (DIBs) are broad absorption features measured in sightlines probing the diffuse interstellar medium. Although large carbon-bearing molecules have been proposed as the carriers producing DIBs, their identity remains unknown. The sight line to the young massive star-forming region M17 shows anomalous extinction in the sense that the total-to-selective extinction parameter differs significantly from the average Galactic value and may reach values $R_{V} > 4$. Given the high $R_V$ values, we investigate whether the DIBs in sight lines towards young OB stars in M17 show a peculiar behaviour. We measure the properties of the most prominent DIBs in M17 and study these as a function of $E(B-V)$ and $R_{V}$. The DIB strengths in M17 concur with the observed relations between DIB equivalent width and reddening $E(B-V)$ in Galactic sight lines. For several DIBs we discover a linear relation between the normalised DIB strength EW/$A_{V}$ and $R_{V}^{-1}$. These trends suggest two groups: (i) a group of ten moderately strong DIBs that show a sensitivity to changes in $R_{V}$ that is modest and proportional to DIB strength, and (ii) a group of four very strong DIBs that react sensitively and to a similar degree to changes in $R_{V}$, but in a way that does not appear to depend on DIB strength. The DIB behaviour as a function of reddening is not peculiar in sight lines to M17. Also, we do not detect anomalous DIB profiles as seen in Her 36. DIBs are stronger, per unit visual extinction, in sight lines characterised by a smaller value of $R_{V}$ (large fraction of small dust particles). New relations between extinction normalised DIB strengths, EW/$A_V$, and $R_V$ support the idea that DIB carriers and interstellar dust are connected. Given the distinct behaviour of two groups of DIBs, different types of carriers do not necessarily relate to the dust grains in a similar way.

==> readme.txt <==
%                                                             readme.txt
% AA vers. 8.3, LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2013
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
%-----------------------------------------------------------------------
% What's New in AA v8.3 (December 2014)
%-----------------------------------------------------------------------

Main change in the 8.x versions 

A&A now accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

Changes between 8.2 and 8.3 
The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
Changes  between 8.1 and 8.2 
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

The following files are part of the macro package AA 

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide 
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file 
   natnotes.pdf Brief reference sheet for Natbib        

Remember to transfer dvi and pdf files as binaries!

All files are compressed in a single archive: aa-package.tar.gz

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

